A unified accretion disc model for supermassive black holes in galaxy formation simulations: method and implementation

It is well established that supermassive black hole (SMBH) feedback is crucial for regulating the evolution of massive, if not all, galaxies. However, modelling the interplay between SMBHs and their host galaxies is challenging due to the vast dynamic range. Previous simulations have utilized simple subgrid models for SMBH accretion, while recent advancements track the properties of the unresolved accretion disc, usually based on the thin $\alpha$-disc model. However, this neglects accretion in the radiatively inefficient regime, expected to occur through a thick disc for a significant portion of an SMBH's lifetime. To address this, we present a novel 'unified' accretion disc model for SMBHs, harnessing results from the analytical advection-dominated inflow-outflow solution (ADIOS) model and state-of-the-art GR(R)MHD simulations. Going from low to high Eddington ratios, our model transitions from an ADIOS flow to a thin $\alpha$-disc via a truncated disc, incorporating self-consistently SMBH spin evolution due to Lense-Thirring precession. Utilizing the moving mesh code AREPO, we perform simulations of single and binary SMBHs within gaseous discs to validate our model and assess its impact. The disc state significantly affects observable luminosities, and we predict markedly different electromagnetic counterparts in SMBH binaries. Crucially, the assumed disc model shapes SMBH spin magnitudes and orientations, parameters that gravitational wave observatories like LISA and IPTA are poised to constrain. Our simulations emphasize the importance of accurately modelling SMBH accretion discs and spin evolution, as they modulate the available accretion power, profoundly shaping the interaction between SMBHs and their host galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
